Automatically Classifying Kano Model Factors in App Reviews

[Context and motivation] Requirements assessment by means of the Kano model is common practice. As suggested by the original authors, these assessments are done by interviewing stakeholders and asking them about the level of satisfaction if a certain feature is well implemented and the level of dissatisfaction if a feature is not or not well implemented. [Question/problem] Assessments via interviews are time-consuming, expensive, and can only capture the opinion of a limited set of stakeholders. [Principal ideas/results] We investigate the possibility to extract Kano model factors (basic needs, performance factors, and delighters) from a large set of user feedback (i.e., app reviews). We implemented, trained, and tested several classifiers on a set of 2,592 reviews. In a 10-fold cross-validation, a BERT-based classifier performed best with an accuracy of 0.928. To assess the classifiers' generalization, we additionally tested them on another independent set of 1,622 app reviews. The accuracy of the best classifier dropped to 0.725. We also show that misclassifications correlate with human disagreement on the labels. [Contribution] Our approach is a lightweight and automated alternative for identifying Kano model factors from a large set of user feedback. The limited accuracy of the approach is an inherent problem of missing information about the context in app reviews compared to comprehensive interviews, which also makes it hard for humans to extract the factors correctly.

==> reviews.txt <==


== Moreover, specifically the following changes and improvements are requested: ==

(2) [Andreas] * Abstract and Section 1: Improve framing by renaming “experiment” into “solution proposal using a quantitative evaluation study” (see review 2). Also change later occurrences of the word “experiment”.

DONE: No occurrence of the word "experiment" anymore

(3) [Adrian]
* Section 1: Clarify the prioritization and how Kano factors, user reviews and requirements relate (see reviews 1 and 2).

- 
First, regarding the object of prioritization: I could not clearly see what exactly did the authors want to prioritize? Features? Or requirements? And what do the authors extract from the user feedback? Features? Or requirements? I have the feeling that the authors use these 2 terms interchangeably. However, these terms mean different tings. i therefore invite the authors to take a serious look into this. Please elaborate in the paper what exactly you mean, because this has implications for the understanding of the article.


- p.2: "the categorization of factors": factors have to be first identified and then categorized; reviews are not necessarily requirements so it should be explained why it is useful to analyze them in terms of Kano's factors




(5) [Andreas]
Sections 3 and 4: Extend the method to reflect its exploratory character; clarify aspects like downsampling and the choice of algorithms; visualize the process (see reviews 1 and 2).

DONE - add a short explanation of "downsampling"

DONE - To clarify the nature of this research, strongly recommend the authors add a paragraph right after the 3 RQs, in which they elaborate their research method and research process. It need not be long. Please just explain how the authors proceed, and add a picture with the order of your research activities that the authors went through in order to answer the RQs.

DONE - In relation to this, I also would like to point out that the term "experiments" is not used correctly, and therefore opens a door for confusion. Please note that in the discipline of empirical software engineering and empirical research methodologies, the term “experiment”  is reserved to mean empirical research in which the researchers come up with hypotheses, test them by using a set of observations, and then use some statistical analysis techniques to show if the pre-defined hypotheses are confirmed or refuted. The present study is not an experiment in this sense (see the methodological book of Claes Wohlin and colleagues, Experimentation in Software Engineering, 2000). It seems to me, the authors run experiments in the sense that they wish **to explore ** the possible answers to their RQs without having any pre-conceived idea about these answers. For the sake of terminological clarity, I suggest the authors use the term “quantitative case study” or exploratory case study (see R. Yin, Case study research, Sage, 2008) and drop the term of experiment, which is the wrong one for the kind of research you do.
Note that the discussion on validity (Section 6.1) actually matches what we usually expect for case study research and not for experiments that dop hypothesis-testing. 

DONE - What motivated the selection of the BERT family of techniques? Why these and not others?


(6) [Andreas]
Section 6: Discuss the practical usefulness, benefits and implications of the method, and compare these to previous work; discuss findings for research and practice; provide a critical analysis of its strengths and weaknesses towards prioritization and user feedback analysis (see reviews 2 and 3).

DONE - limited accuracy is due also to the characteristics of the NL text in review: short texts (little context), jargon (vocabulary issues), etc.

DONE - I suggest the authors expand the Conclusion section to add a paragraph on implications for research and for practice. Please write a few sentences to answer the question of what practitioners could do now that they could not do before, having the information and insights of your paper. 

p.12
DONE - cost could be named as an advantage of automatic classification
DONE - the approach can be useful also to support management decision-making, not only to req.s engineers
- reviews vs big data vs coverage (useful information to identify Kano's factors to classify requirements: is recall more important than precision?).



Reviews:

- Kano's factors: cited in different number and with different names of in the paper: e.g., in the abstract there are three of them (better use "-" than brackets); 5 in sec. 2.1, using different order in the text and in Fig.1, 
DONE: also Reverse vs Rejection. 
Factors are also named in different ways: category, class, label, etc.


- This paper in essence presents a possible approach on how to classify user reviews according to the dimensions of the Kano model. I would like to suggest the authors to consider identifying this novel methodology as one of the paper's main contributions, given that earlier work was not always as successful in bridging the gap between user feedback and the Kano model. 
To save space, the three findings ("We find that...") might be summarized into one contribution on findings.

- Secondly, given that you report to be missing context information without taking the positive vs. negative dichotomy, and the task is difficult, it remains a fair question to ask: is it likely that this classification will be reliable at all if it is not as robust as the dichotomic scales of Kano? Future work should validate this.

- As the Introduction correctly identifies, the point of classifying requirements according to the Kano model is for the sake of prioritization. This first of all sparks me to suggest to include the word "Prioritization" in the title to increase the recognition of why one would want to perform this classification. By the end of the paper, the authors ask "how", but not "why" (Discussion, subsection Application and usefulness of the approach), and they merely suggest an evaluation of the approach ("how") in the Conclusion. Instead, these sections should rather focus on the "why" in terms of what this method could be good for. I believe the answer lies in the "prioritization" achieved through this classification.

- The types of evaluation performed in future work should also be expanded. It is not just about trying out the method in practice. First, in line with point 3 of my review, this method should be compared to the results that would be achieved if Kano questionnaires are used. To what extent does the method's labeling guideline correctly predict the results of the more traditional approach to Kano? And aside of the possible overlaps with [18], could the labels also be correlated to other types of classes used in user feedback analysis (e.g., usability)?

- Thirdly, is this labeling really unique enough? If I look at the labeling guideline in Table 1 critically, Maalej's taxonomy of feature/bug/praise/other ([18] in the paper’s reference list) can be translated easily into performance/basic/delighter/irrelevant (in that order). So, to ask a bit of a controversial question: is it possible that you have essentially created and tested a more cumbersome classification than that of Maalej with more difficult wording? Your proposed solution may be appropriate for performing Kano-based prioritization of user feedback, but it deserves critically questioning the sensibility and outcomes, especially given the challenges you report on in the Discussion.

In Section 5.3, I recommend the authors to consider adding an additional measure to φ, namely human achievable recall (HAR) proposed in Berry (2021): https://link.springer.com/article/10.1007/s10664-021-09986-0

Essentially, HAR compares the performance of individual annotators to the resulting truth set. This way, the reader gets an understanding to what extent the two original two annotators (excluding the tie-breaker) were able to essentially predict the truth set. The values for the two respective annotators in turn allow a comparison between the recall achieved by the automated classifiers, strengthening the case for how this task is difficult ("hairy" in the words of Berry) for man and machine alike.



Minor and typos [Adrian]:

DONE - "Analytics tools are promising ...", accuracy data: it should be explained for which task/s

- Section 5.3: The description of what statistical analysis was performed and how variables were assigned ("Further, for each [...] 0 otherwise}.") belongs under Method.














============= DONE ====================




1) [Adrian]

DONE - investigate the cause of the incorrect performance statistics in Section 5, 
DONE - update the tables, 
DONE (For now) - demonstrate that the corrected values do not alter the results and their interpretation. 

The correctness of the results’ interpretation could not be determined, and so please be aware that if the corrected numbers lead to different outcomes than those currently presented in the results and discussion, the work’s findings / contribution will have to be reevaluated.


Tables 3, 4 and 5 report the various performance results. An error in the numbers can be overlooked, but the values for F₁ are systematically wrong. The F-score is a harmonic mean between P and R. So, if P is .250 and R is .760, the harmonic mean should be somewhere in between them. It can never be higher than the highest value or lower than the lowest value. However, in this example from Table 4 (LR on Irrelevant), the reported value is .018, which is impossible. For these values, (2*P*R)/(P+R) returns .376. I have tried switching the numbers around to see if any values were mistakenly swapped, but did not find a possible explanation.

Analyzing the deviances in more depth, all reported F₁ values for the keyword-driven approach are way off (deviation between -.175 and -.309, M=-.209). The same goes for LR (-.181 to -.358, M=-.241). For the BERT classifications, some of the deviations might be rounding errors (if they are .002 or lower), but there are also larger deviations: RoBERTa 0 to -.007; BERT +.001 to -.006; RemBERT -.001 to -.175; ALBERT 0 to -.004).

The problem for me as a reviewer now is, did the script simply go astray for F₁, or might (instead or additionally) some of the A, P and R values be incorrect? This casts critical doubt on the correctness of the reported values, which might also have implications on the results, which in turn might also contain wrong conclusions. Accepting this paper would entail that the differences will be trivial, which cannot be reliably assessed. The authors should review the script and the numbers.


(4) [Adrian]
Section 2.2: Revise the related work to better fit the work; cite systematic reviews on user feedback from more than one research group; 
- include previous work on classifying Kano dimensions in RE and relate these to your work (see reviews 2 and 3).

DONE - For example, the reviews of Lim and colleagues, and Wang and colleagues:
Sachiko Lim, Aron Henriksson, Jelena Zdravkovic: Data-Driven Requirements Elicitation: A Systematic Literature Review. SN Comput. Sci. 2(1): 16 (2021)

DONE - And Chong Wang et all: A systematic mapping study on crowdsourced requirements engineering using user feedback. J. Softw. Evol. Process. 31(10) (2019)


(a) The choice of works on user feedback analysis in general is questionable. For some reason, the authors exclusively discuss the work by Maalej and colleagues from between 2013 and 2016. This does not do justice to the impressive body of work that has been published on this topic in the past five years. Moreover, it is too detailed about the individual publications it discusses, given that these they do not seem to directly impact the method (if I am wrong about this, please clarify this relation for each work cited). I believe it would suffice to say that this is an active field of RE, which can cite [19] on Data-Driven RE, and perhaps mention CrowdRE specifically.

(b) More importantly, there is no discussion of research that tied in Kano model classification in this field. The freed-up space from point (a) should be use to discuss papers that specifically link the Kano model to requirements classification/prioritization. They should at least cover these four papers:
- https://dl.gi.de/handle/20.500.12116/3254
- https://link.springer.com/article/10.1007/s00766-022-00384-6 (based on a paper published at RE'21)
- https://www.tandfonline.com/doi/abs/10.1080/14783363.2021.1908824
- https://ieeexplore.ieee.org/document/9920127
Optionally, the following relevant works could also be discussed:
- https://www.sciencedirect.com/science/article/abs/pii/S0268401218302433
- https://ieeexplore.ieee.org/abstract/document/8367654
- http://www.icicelb.org/ellb/contents/2021/2/elb-12-02-10.pdf

Given that these earlier works are not considered, the reader is unable to determine whether the proposed approach is better than the already published research on this topic.



